Benders' decomposition of the unit commitment problem with semidefinite relaxation of AC power flow constraints

In this paper we present a formulation of the unit commitment problem with AC power flow constraints. It is solved by a Benders decomposition in which the unit commitment master problem is formulated as a mixed-integer problem with linearization of the power generation constraints for improved convergence. Semidefinite programming relaxation of the rectangular AC optimal power flow is used in the subproblem, providing somewhat conservative cuts. Numerical case studies, including a 6-bus and the IEEE 118-bus network, are provided to test the effectiveness of our proposal. We show in our numerical experiments that the use of such strategy improves the quality of feasibility and optimality cuts generated by the solution of the convex relaxation of the subproblem, therefore reducing the number of iterations required for algorithm convergence.

==> 3-GENHlinedata.dat <==
parametro	1-2	2-3	1-4	2-4	4-5	5-6	3-6	
Fmax	110	65	110	60	60	80	50	
r	0.02	0.004	0.03	0.02	0.004	0.02	0.006	
x	0.09	0.012	0.09	0.06	0.012	0.06	0.002	


==> 6busresult-milp.dat <==
Time	UC1	Pg1	Qg	UC2	Pg2	Qg	UC3	Pg3	Qg
1	1	164.66	53.95	0	0.00	0.00	1	10.00	6.19
2	1	153.42	49.09	0	0.00	0.00	1	10.00	6.19
3	1	147.83	46.73	0	0.00	0.00	1	10.00	6.19
4	1	142.24	44.41	0	0.00	0.00	1	10.00	6.19
5	1	142.24	44.41	0	0.00	0.00	1	10.00	6.19
6	1	147.83	46.73	0	0.00	0.00	1	10.00	6.19
7	1	157.39	48.37	0	0.00	0.00	1	16.92	10.48
8	1	175.43	51.16	0	0.00	0.00	1	31.92	19.77
9	1	190.80	53.22	0	0.00	0.00	1	46.92	29.07
10	1	197.75	51.64	0	0.00	0.00	1	61.92	38.37
11	1	165.46	24.24	1	50.0	30.98	1	53.78	33.33
12	1	194.26	44.74	1	9.99	6.19	1	68.78	42.62
13	1	194.81	46.00	1	9.99	6.19	1	65.58	40.64
14	1	194.26	44.74	1	9.99	6.19	1	68.78	42.62
15	1	168.26	25.49	1	50.0	30.9	1	53.78	33.33
16	1	196.65	49.19	0	0.00	0.00	1	68.37	42.37
17	1	197.20	50.35	0	0.00	0.00	1	65.15	40.37
18	1	197.20	50.35	0	0.00	0.00	1	65.15	40.37
19	1	198.85	54.24	0	0.00	0.00	1	55.47	34.37
20	1	199.41	55.53	0	0.00	0.00	1	52.25	32.37
21	1	199.41	55.58	0	0.00	0.00	1	52.25	32.37
22	1	198.85	54.24	0	0.00	0.00	1	55.47	34.37
23	1	197.58	58.56	0	0.00	0.00	1	40.47	25.08
24	1	170.91	51.34	0	0.00	0.00	1	25.47	15.78


==> 6busresult.dat <==
Time	UC1	Pg1	Qg	UC2	Pg2	Qg	UC3	Pg3	Qg
1	1	153.63	153.63	1	10.00	10.00	1	10.00	10.00
2	1	163.51	163.51	0	0.00	0.00	0	0.00	0.00
3	1	157.92	157.92	0	0.00	0.00	0	0.00	0.00
4	1	152.35	152.35	0	0.00	0.00	0	0.00	0.00
5	1	152.35	152.35	0	0.00	0.00	0	0.00	0.00
6	1	157.92	157.92	0	0.00	0.00	0	0.00	0.00
7	1	163.98	163.98	0	0.00	0.00	1	10.00	10.00
8	1	186.38	186.38	0	0.00	0.00	1	20.72	20.72
9	1	191.22	191.22	1	10.00	10.00	1	35.72	35.72
10	1	199.53	199.53	1	10.00	10.00	1	50.72	50.72
11	1	194.28	194.28	1	10.00	10.00	1	65.72	65.72
12	1	193.26	193.26	1	10.00	10.00	1	69.29	69.29
13	1	193.79	193.79	1	10.00	10.00	1	66.09	66.09
14	1	193.26	193.26	1	10.00	10.00	1	69.29	69.29
15	1	193.26	193.26	1	10.00	10.00	1	69.29	69.29
16	1	194.85	194.85	1	10.00	10.00	1	59.61	59.61
17	1	195.37	195.37	1	10.00	10.00	1	56.39	56.39
18	1	195.37	195.37	1	10.00	10.00	1	56.39	56.39
19	1	196.96	196.96	1	10.00	10.00	1	46.72	46.72
20	1	197.49	197.49	1	10.00	10.00	1	43.50	43.50
21	1	197.49	197.49	1	10.00	10.00	1	43.50	43.50
22	1	200.56	200.56	1	10.00	10.00	1	44.29	44.29
23	1	197.91	197.91	1	10.00	10.00	1	29.29	29.29
24	1	181.88	181.88	0	0.00	0.00	1	14.29	14.29


==> UBLB6bus.txt <==
1 88039.823539   114013.681722
2 88391.150518 	 109359.545295
3 88413.628916 	 96889.938573
4 88764.955895 	 92235.827295
5 92139.707948 	 92211.186323
6 92211.185171 	 92211.186325


==> testdata.dat <==
%% LaTeX2e file `testdata.dat'
%% generated by the `filecontents' environment
%% from source `paper' on 2014/12/04.
%%
Idx  Nam Dim Grd
1   Ady 53  F
2   Bar 72  C
3   Cor 83  B
4   Dar 58  D
5   Esa 68  C
6   Foo 67  C
7   Gar 74  C
8   Hur 65  D
9   Jaz 85  B
10  Ker 91  A
1   Ady 53  F
2   Bar 72  C
3   Cor 83  B
4   Dar 58  D
5   Esa 68  C
6   Foo 67  C
7   Gar 74  C
8   Hur 65  D
9   Jaz 85  B
10  Ker 91  A
1   Ady 53  F
2   Bar 72  C
3   Cor 83  B
4   Dar 58  D
5   Esa 68  C
6   Foo 67  C
7   Gar 74  C
8   Hur 65  D
9   Jaz 85  B
10  Ker 91  A


==> ucsix.dat <==
T	UC1	UC2	UC3	UC4	UC5	UC6
1	1	1	1	1	1	1
2	0	0	0	0	0	0
3	0	0	0	0	0	0
4	0	0	0	0	0	0
5	0	0	0	0	0	0
6	0	0	0	0	0	0
7	0	0	0	0	0	0
8	0	0	0	0	0	0
9	0	0	1	1	1	1
10	1	1	1	1	1	1
11	1	1	1	1	1	1
12	1	1	1	1	1	1
13	1	1	1	1	1	1
14	1	1	1	1	1	1
15	1	1	1	1	1	1
16	1	1	1	1	1	1
17	1	1	1	1	1	1
18	1	1	1	1	1	1
19	1	1	1	1	1	1
20	1	1	1	1	1	1
21	1	1	1	1	1	1
22	1	1	1	1	1	1
23	0	1	0	1	1	1
24	0	0	0	0	0	0

